Active Reward Learning for Co-Robotic Vision Based Exploration in Bandwidth Limited Environments

We present a novel POMDP problem formulation for a robot that must autonomously decide where to go to collect new and scientifically relevant images given a limited ability to communicate with its human operator. From this formulation we derive constraints and design principles for the observation model, reward model, and communication strategy of such a robot, exploring techniques to deal with the very high-dimensional observation space and scarcity of relevant training data. We introduce a novel active reward learning strategy based on making queries to help the robot minimize path "regret" online, and evaluate it for suitability in autonomous visual exploration through simulations. We demonstrate that, in some bandwidth-limited environments, this novel regret-based criterion enables the robotic explorer to collect up to 17% more reward per mission than the next-best criterion.

==> figs/logistic-all-mc-KAH-1567973713856/config.yml <==
config_name: logistic-all-mc-KAH
map_config:
  cluster_distance_power: 4
  img_upscale: 4
  map_image: /vortexfs1/scratch/sjamieson/KAH-labels.png
  max_iter: 50000.0
  num_clusters: 250
  proportion_interesting: 0.075
  proportion_interesting_std: 0.005
  size:
  - 101
  - 101
  topic_concentration: 0.75
robot_config:
  discount_factor: 1.0
  feature_scaling: 1.0
  init_with_label: false
  path_planner: monte-carlo
  planning_horizon: 15
  prediction_noise: 0.0
  query_selector: random|uniform|entropy|regret
  query_time:
  - 3
  - 5
  - 10
  - 15
  - 20
  - 25
  - 30
  - 50
  reward_regressor: logistic
  simulation_time: 200
  start_loc:
  - 50
  - 50
  step_size: 3
  topic_model_noise: 0.0
  ucb_kappa: 0.0
sim_config:
  include_lawnmower: true
  maps_per_sim: 30
  max_parallel: -1
  normalize_scores_by: lawnmower
  trials_per_map: 36
topic_config:
  feature_concentration: 0.5
  interest_concentration: 0.175
  match_features: true
  num_features: 120
  num_topics: 8
  proportion_interesting: 0.5
  use_dgp_simulator: false


==> figs/logistic-all-mc-KAH-long-1568150765579/config.yml <==
config_name: logistic-all-mc-KAH-long
map_config:
  cluster_distance_power: 4
  img_upscale: 4
  map_image: /vortexfs1/scratch/sjamieson/KAH-labels.png
  max_iter: 50000.0
  num_clusters: 250
  proportion_interesting: 0.075
  proportion_interesting_std: 0.005
  size:
  - 101
  - 101
  topic_concentration: 0.75
robot_config:
  discount_factor: 1.0
  feature_scaling: 1.0
  init_with_label: false
  path_planner: monte-carlo
  planning_horizon: 25
  prediction_noise: 0.0
  query_selector: random|uniform|entropy|regret
  query_time:
  - 3
  - 5
  - 10
  - 15
  - 20
  - 25
  - 30
  - 50
  reward_regressor: logistic
  simulation_time: 300
  start_loc:
  - 50
  - 50
  step_size: 5
  topic_model_noise: 0.0
  ucb_kappa: 0.0
sim_config:
  include_lawnmower: true
  maps_per_sim: 30
  max_parallel: -1
  normalize_scores_by: logistic-random
  trials_per_map: 36
topic_config:
  feature_concentration: 0.5
  interest_concentration: 0.175
  match_features: true
  num_features: 120
  num_topics: 8
  proportion_interesting: 0.5
  use_dgp_simulator: false


==> figs/logistic-all-mc-KAH-long-1568345202547/config.yml <==
config_name: logistic-all-mc-KAH-long
map_config:
  cluster_distance_power: 4
  img_upscale: 4
  map_image: /vortexfs1/scratch/sjamieson/KAH-labels.png
  max_iter: 50000.0
  num_clusters: 250
  proportion_interesting: 0.075
  proportion_interesting_std: 0.005
  size:
  - 101
  - 101
  topic_concentration: 0.75
robot_config:
  discount_factor: 1.0
  feature_scaling: 1.0
  init_with_label: false
  path_planner: monte-carlo
  planning_horizon: 25
  prediction_noise: 0.0
  query_selector: random|uniform|entropy|regret
  query_time:
  - 3
  - 5
  - 10
  - 15
  - 20
  - 25
  - 30
  - 50
  reward_regressor: logistic
  simulation_time: 300
  start_loc:
  - 50
  - 50
  step_size: 5
  topic_model_noise: 0.0
  ucb_kappa: 0.0
sim_config:
  include_lawnmower: true
  maps_per_sim: 30
  max_parallel: -1
  normalize_scores_by: logistic-random
  trials_per_map: 36
topic_config:
  feature_concentration: 0.5
  interest_concentration: 0.175
  match_features: true
  num_features: 120
  num_topics: 8
  proportion_interesting: 0.5
  use_dgp_simulator: false


==> figs/logistic-all-mc-newmaps-long-1568150723287/config.yml <==
config_name: logistic-all-mc-newmaps-long
map_config:
  cluster_distance_power: 4
  img_upscale: 4
  map_image: null
  max_iter: 50000.0
  num_clusters: 250
  proportion_interesting: 0.075
  proportion_interesting_std: 0.005
  size:
  - 101
  - 101
  topic_concentration: 0.75
robot_config:
  discount_factor: 1.0
  feature_scaling: 1.0
  init_with_label: false
  path_planner: monte-carlo
  planning_horizon: 25
  prediction_noise: 0
  query_selector: random|uniform|entropy|regret
  query_time:
  - 3
  - 5
  - 10
  - 15
  - 20
  - 25
  - 30
  - 50
  reward_regressor: logistic
  simulation_time: 300
  start_loc:
  - 50
  - 50
  step_size: 5
  topic_model_noise: 0.0
  ucb_kappa: 0.0
sim_config:
  include_lawnmower: true
  maps_per_sim: 30
  max_parallel: -1
  normalize_scores_by: logistic-random
  trials_per_map: 36
topic_config:
  feature_concentration: 0.5
  interest_concentration: 0.175
  match_features: true
  num_features: 120
  num_topics: 8
  proportion_interesting: 0.5
  use_dgp_simulator: false


==> figs/logistic-all-mc-newmaps-long-1568345000686/config.yml <==
config_name: logistic-all-mc-newmaps-long
map_config:
  cluster_distance_power: 4
  img_upscale: 4
  map_image: null
  max_iter: 50000.0
  num_clusters: 250
  proportion_interesting: 0.075
  proportion_interesting_std: 0.005
  size:
  - 101
  - 101
  topic_concentration: 0.75
robot_config:
  discount_factor: 1.0
  feature_scaling: 1.0
  init_with_label: false
  path_planner: monte-carlo
  planning_horizon: 25
  prediction_noise: 0.0
  query_selector: random|uniform|entropy|regret
  query_time:
  - 3
  - 5
  - 10
  - 15
  - 20
  - 25
  - 30
  - 50
  reward_regressor: logistic
  simulation_time: 300
  start_loc:
  - 50
  - 50
  step_size: 5
  topic_model_noise: 0.0
  ucb_kappa: 0.0
sim_config:
  include_lawnmower: true
  maps_per_sim: 30
  max_parallel: -1
  normalize_scores_by: logistic-random
  trials_per_map: 36
topic_config:
  feature_concentration: 0.5
  interest_concentration: 0.175
  match_features: true
  num_features: 120
  num_topics: 8
  proportion_interesting: 0.5
  use_dgp_simulator: false

